Tensor-Train Split Operator KSL (TT-SOKSL) Method for Quantum Dynamics Simulations

Numerically exact simulations of quantum reaction dynamics, including non-adiabatic effects in excited electronic states, are essential to gain fundamental insights into ultrafast chemical reactivity and rigorous interpretations of molecular spectroscopy. Here, we introduce the tensor-train split-operator KSL (TT-SOKSL) method for quantum simulations in tensor-train (TT)/matrix product state (MPS) representations. TT-SOKSL propagates the quantum state as a tensor train using the Trotter expansion of the time-evolution operator, as in the tensor-train split-operator Fourier transform (TT-SOFT) method. However, the exponential operators of the Trotter expansion are applied using a rank adaptive TT-KSL scheme instead of using the scaling and squaring approach as in TT-SOFT. We demonstrate the accuracy and efficiency of TT-SOKSL as applied to simulations of the photoisomerization of the retinal chromophore in rhodopsin, including non-adiabatic dynamics at a conical intersection of potential energy surfaces. The quantum evolution is described in full dimensionality by a time-dependent wavepacket evolving according to a two-state 25-dimensional model Hamiltonian. We find that TT-SOKSL converges faster than TT-SOFT with respect to the maximally allowed memory requirement of the tensor-train representation and better preserves the norm of the time-evolving state. When compared to the corresponding simulations based on the TT-KSL method, TT-SOKSL has the advantage of avoiding the need of constructing the matrix product state Laplacian by exploiting the linear scaling of multidimensional tensor train Fourier transforms.

==> achemso/README.txt <==
----------------------------------------------------------------
achemso --- Support for submissions to American Chemical Society
  journals
E-mail: joseph.wright@morningstar2.co.uk
Released under the LaTeX Project Public License v1.3c or later
See http://www.latex-project.org/lppl.txt
----------------------------------------------------------------

The achemso bundle provides a LaTeX class file and BibTeX style
file in accordance with the requirements of the American
Chemical Society (ACS).  The files can be used for any documents,
but have been carefully designed and tested to be suitable for
submission to ACS journals.

The bundle also includes the natmove package.  This package is
loaded by achemso, and provides automatic moving of superscript
citations after punctuation.

Installation
------------

The package is supplied in dtx format and as a pre-extracted zip
file, achemso.tds.zip. The later is most convenient for most
users: simply unzip this in your local texmf directory and run
texhash to update the database of file locations. If you want to
unpack the dtx yourself, running 'tex achemso.dtx' will extract
the package whereas 'latex achemso.dtx will extract it and also
typeset the documentation.

Typesetting the documentation requires a number of packages in
addition to those needed to use the package. This is mainly
because of the number of demonstration items included in the
text. To compile the documentation without error, you will
need the packages:
 - array
 - booktabs
 - hypdoc
 - listings
 - lmodern
 - mathpazo
 - microtype


